A Bayesian Inverse Approach to Proton Therapy Dose Delivery Verification

This study presents a proof-of-concept for a novel Bayesian inverse method in a one-dimensional setting, aimed at proton beam therapy treatment verification. Our methodology is predicated on a hypothetical scenario wherein strategically positioned sensors detect prompt-{\gamma}'s emitted from a proton beam when it interacts with defined layers of tissue. Using this data, we employ a Bayesian framework to estimate the proton beam's energy deposition profile. We validate our Bayesian inverse estimations against a closed-form approximation of the Bragg Peak in a uniform medium and a layered lung tumour.

==> SOBP_data.csv <==
0.000000000000000000e+00,5.772558394846358798e-01
1.000000000000000056e-01,5.786967244636924690e-01
2.000000000000000111e-01,5.801523243126753826e-01
3.000000000000000444e-01,5.816229085349886585e-01
4.000000000000000222e-01,5.831087538730477249e-01
5.000000000000000000e-01,5.846101445681570752e-01
6.000000000000000888e-01,5.861273726322033806e-01
7.000000000000000666e-01,5.876607381318228462e-01
8.000000000000000444e-01,5.892105494857418080e-01
9.000000000000000222e-01,5.907771237760400806e-01
1.000000000000000000e+00,5.923607870741313119e-01
1.100000000000000089e+00,5.939618747823172118e-01
1.200000000000000178e+00,5.955807319918238196e-01
1.300000000000000044e+00,5.972177138582962508e-01
1.400000000000000133e+00,5.988731859957966419e-01
1.500000000000000000e+00,6.005475248904210694e-01
1.600000000000000089e+00,6.022411183347415875e-01
1.700000000000000178e+00,6.039543658843516960e-01
1.800000000000000044e+00,6.056876793379064594e-01
1.900000000000000133e+00,6.074414832421382027e-01
2.000000000000000000e+00,6.092162154234499472e-01
2.100000000000000089e+00,6.110123275478051008e-01
2.200000000000000178e+00,6.128302857107721380e-01
2.300000000000000266e+00,6.146705710597241135e-01
2.400000000000000355e+00,6.165336804503538382e-01
2.500000000000000000e+00,6.184201271398402922e-01
2.600000000000000089e+00,6.203304415191941423e-01
2.700000000000000178e+00,6.222651718875159554e-01
2.800000000000000266e+00,6.242248852711345108e-01
2.900000000000000355e+00,6.262101682908435274e-01
3.000000000000000000e+00,6.282216280807324527e-01
3.100000000000000089e+00,6.302598932624153827e-01
3.200000000000000178e+00,6.323256149787979119e-01
3.300000000000000266e+00,6.344194679918959690e-01
3.400000000000000355e+00,6.365421518496359177e-01
3.500000000000000000e+00,6.386943921270202829e-01
3.600000000000000089e+00,6.408769417475526087e-01
3.700000000000000178e+00,6.430905823913812824e-01
3.800000000000000266e+00,6.453361259972526520e-01
3.900000000000000355e+00,6.476144163660566555e-01
4.000000000000000000e+00,6.499263308745493184e-01
4.100000000000000533e+00,6.522727823086932331e-01
4.200000000000000178e+00,6.546547208270606655e-01
4.299999999999999822e+00,6.570731360658351727e-01
4.400000000000000355e+00,6.595290593982012783e-01
4.500000000000000000e+00,6.620235663623117439e-01
4.600000000000000533e+00,6.645577792736109268e-01
4.700000000000000178e+00,6.671328700390930511e-01
4.800000000000000711e+00,6.697500631931118109e-01
4.900000000000000355e+00,6.724106391766898616e-01
5.000000000000000000e+00,6.751159378849250770e-01
5.100000000000000533e+00,6.778673625101276912e-01
5.200000000000000178e+00,6.806663837118069882e-01
5.300000000000000711e+00,6.835145441486264462e-01
5.400000000000000355e+00,6.864134634120766520e-01
5.500000000000000000e+00,6.893648434069524766e-01
5.600000000000000533e+00,6.923704742299396919e-01
5.700000000000000178e+00,6.954322406048332184e-01
5.800000000000000711e+00,6.985521289413726409e-01
5.900000000000000355e+00,7.017322350945708331e-01
6.000000000000000000e+00,7.049747729130939611e-01
6.100000000000000533e+00,7.082820836790193475e-01
6.200000000000000178e+00,7.116566465576703582e-01
6.300000000000000711e+00,7.151010901957132182e-01
6.400000000000000355e+00,7.186182056290537634e-01
6.500000000000000000e+00,7.222109606901478962e-01
6.600000000000000533e+00,7.258825161383017921e-01
6.700000000000000178e+00,7.296362437778078913e-01
6.800000000000000711e+00,7.334757468792181268e-01
6.900000000000000355e+00,7.374048832810968790e-01
7.000000000000000000e+00,7.414277916263705137e-01
7.100000000000000533e+00,7.455489212830278545e-01
7.200000000000000178e+00,7.497730666189114102e-01
7.300000000000000711e+00,7.541054064520321676e-01
7.400000000000000355e+00,7.585515496911452438e-01
7.500000000000000000e+00,7.631175884298198042e-01
7.600000000000000533e+00,7.678101600796617410e-01
7.700000000000000178e+00,7.726365205508640699e-01
7.800000000000000711e+00,7.776046310479733936e-01
7.900000000000000355e+00,7.827232617988573171e-01
8.000000000000000000e+00,7.880021170529338814e-01
8.099999999999999645e+00,7.934519870856040491e-01
8.200000000000001066e+00,7.990849349027704385e-01
8.300000000000000711e+00,8.049145281185531298e-01
8.400000000000000355e+00,8.109561304991288466e-01
8.500000000000000000e+00,8.172272735987186065e-01
8.599999999999999645e+00,8.237481378711468682e-01
8.700000000000001066e+00,8.305421865119488878e-01
8.800000000000000711e+00,8.376370173955045573e-01
8.900000000000000355e+00,8.450655348913889142e-01
9.000000000000000000e+00,8.528676056625053015e-01
9.099999999999999645e+00,8.610924740331302729e-01
9.200000000000001066e+00,8.698024227750629223e-01
9.300000000000000711e+00,8.790785878465346981e-01
9.400000000000000355e+00,8.890307551599587743e-01
9.500000000000000000e+00,8.998151797441895638e-01
9.600000000000001421e+00,9.116705523235572040e-01
9.700000000000001066e+00,9.250024660751976491e-01
9.800000000000000711e+00,9.406374693446871715e-01
9.900000000000000355e+00,9.611223810617414154e-01
1.000000000000000000e+01,1.000000000000000000e+00
1.010000000000000142e+01,1.000000000000000222e+00
1.020000000000000107e+01,1.000000000000000000e+00
1.030000000000000071e+01,9.999999999999998890e-01
1.040000000000000036e+01,1.000000000000000000e+00
1.050000000000000000e+01,9.999999999999998890e-01
1.060000000000000142e+01,1.000000000000000000e+00
1.070000000000000107e+01,1.000000000000000000e+00
1.080000000000000071e+01,1.000000000000000000e+00
1.090000000000000036e+01,1.000000000000000000e+00
1.100000000000000000e+01,9.999999999999996669e-01
1.110000000000000142e+01,9.999999999999996669e-01
1.120000000000000107e+01,1.000000000000000000e+00
1.130000000000000071e+01,9.999999999999996669e-01
1.140000000000000036e+01,1.000000000000000000e+00
1.150000000000000000e+01,9.999999999999996669e-01
1.160000000000000142e+01,1.000000000000000000e+00
1.170000000000000107e+01,1.000000000000000000e+00
1.180000000000000071e+01,1.000000000000000000e+00
1.190000000000000036e+01,9.999999999999996669e-01
1.200000000000000000e+01,1.000000000000000000e+00
1.210000000000000142e+01,1.000000000000000000e+00
1.220000000000000107e+01,1.000000000000000000e+00
1.230000000000000071e+01,1.000000000000000000e+00
1.240000000000000036e+01,1.000000000000000000e+00
1.250000000000000000e+01,1.000000000000000222e+00
1.260000000000000142e+01,1.000000000000000000e+00
1.270000000000000107e+01,1.000000000000000000e+00
1.280000000000000071e+01,1.000000000000000000e+00
1.290000000000000036e+01,1.000000000000000000e+00
1.300000000000000000e+01,1.000000000000000000e+00
1.310000000000000142e+01,9.999999999999998890e-01
1.320000000000000107e+01,1.000000000000000000e+00
1.330000000000000071e+01,1.000000000000000000e+00
1.340000000000000036e+01,1.000000000000000000e+00
1.350000000000000000e+01,1.000000000000000000e+00
1.360000000000000142e+01,9.999999999999998890e-01
1.370000000000000107e+01,1.000000000000000000e+00
1.380000000000000071e+01,9.999999999999998890e-01
1.390000000000000036e+01,9.999999999999998890e-01
1.400000000000000000e+01,1.000000000000000000e+00
1.410000000000000142e+01,1.000000000000000000e+00
1.420000000000000107e+01,1.000000000000000000e+00
1.430000000000000071e+01,9.999999999999998890e-01
1.440000000000000036e+01,1.000000000000000000e+00
1.450000000000000000e+01,1.000000000000000000e+00
1.460000000000000142e+01,9.999999999999998890e-01
1.470000000000000107e+01,1.000000000000000000e+00
1.480000000000000071e+01,1.000000000000000000e+00
1.490000000000000036e+01,1.000000000000000000e+00
1.500000000000000000e+01,1.000000000000000000e+00
1.510000000000000142e+01,0.000000000000000000e+00
1.520000000000000107e+01,0.000000000000000000e+00
1.530000000000000071e+01,0.000000000000000000e+00
1.540000000000000036e+01,0.000000000000000000e+00
1.550000000000000000e+01,0.000000000000000000e+00
1.560000000000000142e+01,0.000000000000000000e+00
1.570000000000000107e+01,0.000000000000000000e+00
1.580000000000000071e+01,0.000000000000000000e+00
1.590000000000000036e+01,0.000000000000000000e+00
1.600000000000000000e+01,0.000000000000000000e+00
1.610000000000000142e+01,0.000000000000000000e+00
1.619999999999999929e+01,0.000000000000000000e+00
1.630000000000000071e+01,0.000000000000000000e+00
1.640000000000000213e+01,0.000000000000000000e+00
1.650000000000000000e+01,0.000000000000000000e+00
1.660000000000000142e+01,0.000000000000000000e+00
1.669999999999999929e+01,0.000000000000000000e+00
1.680000000000000071e+01,0.000000000000000000e+00
1.690000000000000213e+01,0.000000000000000000e+00
1.700000000000000000e+01,0.000000000000000000e+00
1.710000000000000142e+01,0.000000000000000000e+00
1.719999999999999929e+01,0.000000000000000000e+00
1.730000000000000071e+01,0.000000000000000000e+00
1.740000000000000213e+01,0.000000000000000000e+00
1.750000000000000000e+01,0.000000000000000000e+00
1.760000000000000142e+01,0.000000000000000000e+00
1.769999999999999929e+01,0.000000000000000000e+00
1.780000000000000071e+01,0.000000000000000000e+00
1.790000000000000213e+01,0.000000000000000000e+00
1.800000000000000000e+01,0.000000000000000000e+00
1.810000000000000142e+01,0.000000000000000000e+00
1.819999999999999929e+01,0.000000000000000000e+00
1.830000000000000071e+01,0.000000000000000000e+00
1.840000000000000213e+01,0.000000000000000000e+00
1.850000000000000000e+01,0.000000000000000000e+00
1.860000000000000142e+01,0.000000000000000000e+00
1.869999999999999929e+01,0.000000000000000000e+00
1.880000000000000071e+01,0.000000000000000000e+00
1.890000000000000213e+01,0.000000000000000000e+00
1.900000000000000000e+01,0.000000000000000000e+00
1.910000000000000142e+01,0.000000000000000000e+00
1.920000000000000284e+01,0.000000000000000000e+00
1.930000000000000071e+01,0.000000000000000000e+00
1.940000000000000213e+01,0.000000000000000000e+00
1.950000000000000000e+01,0.000000000000000000e+00
1.960000000000000142e+01,0.000000000000000000e+00
1.970000000000000284e+01,0.000000000000000000e+00
1.980000000000000071e+01,0.000000000000000000e+00
1.990000000000000213e+01,0.000000000000000000e+00
2.000000000000000000e+01,0.000000000000000000e+00


==> carbon.csv <==
X,Y
0.0,0.2894736842105263
1.527777777777778,0.2914473684210527
3.6111111111111116,0.2894736842105263
6.180555555555555,0.293421052631579
9.131944444444445,0.2973684210526316
11.666666666666664,0.3131578947368421
12.847222222222223,0.31907894736842113
13.680555555555555,0.3348684210526316
14.722222222222223,0.3526315789473684
15.625,0.37631578947368416
16.52777777777778,0.4118421052631579
17.291666666666668,0.4552631578947369
17.8125,0.49868421052631584
18.26388888888889,0.5618421052631579
18.541666666666668,0.6230263157894737
18.680555555555557,0.7098684210526315
18.819444444444446,0.792763157894737
18.88888888888889,0.8717105263157895
18.923611111111114,0.9269736842105263
18.958333333333332,0.974342105263158
18.993055555555557,1.0
19.02777777777778,0.9625
19.09722222222222,0.9289473684210526
19.09722222222222,0.8717105263157895
19.09722222222222,0.7947368421052632
19.166666666666668,0.7217105263157896
19.20138888888889,0.6131578947368421
19.20138888888889,0.5203947368421054
19.270833333333332,0.4414473684210527
19.305555555555557,0.30723684210526314
19.375,0.22039473684210523
19.444444444444443,0.14736842105263154
19.479166666666668,0.11578947368421051
19.65277777777778,0.10592105263157901
19.861111111111114,0.10197368421052634
20.0,0.1


==> photon.csv <==
0.008692092,0.2
0.146624515,0.3970731707317074
0.307545675,0.5746341463414635
0.468466836,0.7697560975609756
0.652376733,0.9160975609756099
0.813297894,0.9824390243902439
0.92824158,0.9980487804878049
1.135140215,1
3.801833729,0.9434146341463414
7.31911052,0.8458536585365855
10.62948868,0.7619512195121951
13.41112588,0.6897560975609756
16.81345898,0.6078048780487806
19.1123327,0.5551219512195122
19.6640624,0.5336585365853659
19.84797229,0.5258536585365854
19.93992724,0.5141463414634146

==> proton.csv <==
0,0.22529644268774693
1.0616438356164388,0.2430830039525691
2.191780821917809,0.2549407114624506
3.7328767123287676,0.2648221343873517
5.924657534246576,0.2845849802371541
7.910958904,0.3063241106719367
9.486301369863014,0.3280632411067193
10.684931506849315,0.3517786561264823
11.575342465753424,0.37154150197628455
12.294520547945208,0.3972332015810277
13.013698630136988,0.43083003952569165
13.767123287671232,0.484189723
14.21232876712329,0.5316205533596838
14.657534246575342,0.5948616600790513
15,0.6818181818181818
15.136986301369863,0.7332015810276679
15.239726027397262,0.7944664031620553
15.410958904109592,0.8893280632411067
15.479452054794523,0.9584980237154149
15.513698630136988,0.9822134387351779
15.719178082191782,1
15.753424657534246,0.9604743083003953
15.82191780821918,0.9051383399209485
15.95890410958904,0.8201581027667985
16.027397260273975,0.7055335968379447
16.06164383561644,0.6324110671936759
16.164383561643838,0.5375494071146245
16.232876712328768,0.4347826086956522
16.267123287671232,0.31027667984189716
16.335616438356166,0.21146245059288535
16.472602739726028,0.10474308300395255
16.541095890410958,0.043478261
16.643835616438356,0.017786561264822125
16.780821917808222,0.001976285
17.089041095890416,0
20,0
